Solaris photometric survey: Search for circumbinary companions using eclipse timing variations

Eclipse timing variations (ETV) have been a successful tool for detecting circumbinary companions to eclipsing binaries (EB). While TESS and Kepler have been prolific for ETV searches, they sometimes can be limited by time and sky coverage which can be addressed by specialised ground-based ETV surveys. We present the initial results from the Solaris photometric survey which uses four 0.5m robotic telescopes in the southern hemisphere to look for circumbinary companions. We present the method of light curve extraction, detrending, and EB modelling using the observations from the Solaris network. Using these light curves we extract precise eclipse timing for 7 EB and look for companions using a Lomb-Scargle periodogram search. We find two possible periodic signals for the target GSC 08814-01026. With the system having strong activity, we check for the feasibility of orbital solutions at these two periods. We find that the 245 +/- 1 d period is due to an M-dwarf mass companion. This makes GSC 08814-01026 a candidate compact hierarchical triple system. The other periodic signal at 146 +/- 1 d is an artefact of stellar activity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
